Scene-Adaptive Attention Network for Crowd Counting

In recent years, significant progress has been made on the research of crowd counting. However, as the challenging scale variations and complex scenes existed in crowds, neither traditional convolution networks nor recent Transformer architectures with fixed-size attention could handle the task well. To address this problem, this paper proposes a scene-adaptive attention network, termed SAANet. First of all, we design a deformable attention in-built Transformer backbone, which learns adaptive feature representations with deformable sampling locations and dynamic attention weights. Then we propose the multi-level feature fusion and count-attentive feature enhancement modules further, to strengthen feature representation under the global image context. The learned representations could attend to the foreground and are adaptive to different scales of crowds. We conduct extensive experiments on four challenging crowd counting benchmarks, demonstrating that our method achieves state-of-the-art performance. Especially, our method currently ranks No.1 on the public leaderboard of the NWPU-Crowd benchmark. We hope our method could be a strong baseline to support future research in crowd counting. The source code will be released to the community.

==> fig/fig6/scale-sampling-offset.txt <==
x y
1.0 33.74658126831055
1.0 31.930602264404296
1.0 33.19752807617188
1.0 32.3864013671875
1.0 30.725617599487304
1.0 26.60554428100586
1.4142135623730951 28.58478010178064
1.4142135623730951 27.232357387547243
1.7320508075688772 28.690613113732308
1.7320508075688772 28.24480661043641
2.449489742783178 32.7323550719801
2.449489742783178 24.483564331013305
2.449489742783178 21.9763793487135
3.0 29.09483871459961
3.4641016151377544 28.449947998704847
3.4641016151377544 27.64466540593141
3.4641016151377544 26.349625275316175
3.4641016151377544 28.275814697923597
3.4641016151377544 23.400833771409925
3.872983346207417 26.589855162921342
4.0 28.770335006713868
4.0 27.56911735534668
4.242640687119285 29.71150697709485
4.47213595499958 28.47902792014062
4.47213595499958 29.4069587520498
4.898979485566356 27.389392761147704
4.898979485566356 23.299938110268798
4.898979485566356 26.554420379555907
5.0 24.250410079956055
5.0 23.5297908782959
5.291502622129181 30.16229132000806
5.291502622129181 36.94256666485669
5.916079783099616 24.592635384495775
5.916079783099616 24.60066150754265
6.48074069840786 32.4204867977926
6.48074069840786 29.049011578066036
6.928203230275509 27.036248536472193
6.928203230275509 27.856000275974147
6.928203230275509 28.095799775485865
7.483314773547883 21.255511573219152
7.483314773547883 28.766370108985754
7.483314773547883 21.878220847511145
7.483314773547883 26.68938951816544
7.745966692414834 22.987789091711825
7.745966692414834 23.416183409338778
7.745966692414834 21.911514219885653
7.937253933193772 28.314864325287967
8.0 24.77594337463379
8.12403840463596 25.992038150956386
8.12403840463596 22.055350681473964
8.366600265340756 25.677107527730822
8.366600265340756 30.702582076070666
8.48528137423857 31.099575309780523
8.48528137423857 27.57947185519068
8.48528137423857 27.832033424404546
8.48528137423857 28.75854328158228
8.831760866327848 32.01306882479394
8.94427190999916 30.348316536692373
8.94427190999916 23.310354576853506
8.94427190999916 23.36484180524706
8.94427190999916 29.25206218793749
9.38083151964686 29.857412753004375
9.486832980505138 32.736009423486784
9.797958971132712 26.895618255449705
9.9498743710662 23.454606049877587
9.9498743710662 31.402806275707665
9.9498743710662 31.00325297675747
9.9498743710662 29.327767365795555
10.0 28.338529586791992
10.246950765959598 31.12851222331961
10.392304845413264 20.822687166280556
10.392304845413264 30.311998384542274
10.488088481701515 32.68268344244705
10.488088481701515 27.783210252139433
10.488088481701515 26.084676240298613
10.583005244258363 30.735902372682137
10.816653826391969 29.489643139870914
10.816653826391969 30.108039898904117
10.816653826391969 33.69541935447052
10.816653826391969 25.07756428244904
10.954451150103322 34.83274667941535
11.40175425099138 27.570843766516298
11.489125293076057 21.56155611328259
11.489125293076057 23.65800310424939
11.489125293076057 23.64925600341931
11.489125293076057 26.31854082397595
11.489125293076057 28.756021750489623
11.489125293076057 36.587232840577514
11.661903789690601 29.482237725593787
11.832159566199232 27.735413057199562
11.832159566199232 28.18292854487046
11.958260743101398 24.81161815186689
11.958260743101398 25.37404948731611
12.24744871391589 33.1518113706427
12.409673645990857 31.079845499432306
12.409673645990857 28.386472772991876
12.489995996796797 26.74699866822168
12.489995996796797 29.674298167733397
12.649110640673518 29.754370139111934
12.84523257866513 26.56835273023136
12.96148139681572 26.281807640995353
12.96148139681572 27.909224251713127
12.96148139681572 31.892092446293205
13.0 25.518487548828126
13.416407864998739 23.400214711349594
13.416407864998739 20.712510625045883
13.416407864998739 25.547030965011704
13.490737563232042 29.95665912188415
13.490737563232042 20.819143100155635
13.490737563232042 31.724048419369502
14.491376746189438 25.232091306007057
14.491376746189438 24.30616891220823
15.491933384829668 25.55783068586506
15.968719422671311 24.620698165146674
16.492422502470642 23.916242103790648
16.881943016134134 27.165713313580582
16.97056274847714 22.964592514092292
16.97056274847714 27.338989791924323
16.97056274847714 26.68305641179737
17.0 29.31963005065918
17.146428199482248 29.132863677688842
17.146428199482248 25.765453017898803
17.435595774162696 21.895374146395785
17.435595774162696 23.10361656277762
17.435595774162696 25.095874634677035
17.4928556845359 31.174570425060605
17.4928556845359 28.57994876673541
17.4928556845359 21.988508565929745
17.88854381999832 29.734577867085918
17.88854381999832 30.176201554830058
17.88854381999832 32.015833589131816
18.439088914585774 33.27087481138349
18.973665961010276 29.574512133106378
19.0 31.79800491333008
19.0 33.2427490234375
19.974984355438178 27.24234019750938
19.974984355438178 28.58429919714317
20.615528128088304 29.553462839394072
20.615528128088304 29.5702112677388
21.447610589527216 30.404146310347606
21.447610589527216 30.22749912406831
21.447610589527216 29.79291546012788
21.79449471770337 24.813984681285746
21.908902300206645 28.812427868108053
21.908902300206645 24.965744365910787
21.908902300206645 27.7299808161061
21.908902300206645 30.744558681706685
21.908902300206645 27.27994762823989
21.97726097583591 27.72276721483467
22.0 28.684324645996092
22.0 29.860840225219725
22.045407685048602 33.95611340294787
22.360679774997898 32.389623548457
22.494443758403985 31.384694264631417
22.494443758403985 27.632558034162667
22.494443758403985 26.7425452930738
22.64950330581225 22.28937680218691
22.64950330581225 25.101968354921286
22.80350850198276 25.763506075513067
22.80350850198276 28.214635988843145
22.80350850198276 32.502412935864626
22.978250586152114 25.699970747072996
22.978250586152114 30.638638044436277
22.978250586152114 33.48155644043237
23.473389188611005 30.011213690541233
23.49468024894146 27.039746735533644
23.62202362203543 32.363451564806695
23.664319132398465 28.323119128925487
23.664319132398465 30.489073718769237
23.811761799581316 34.43492653299281
23.811761799581316 31.785874866733046
23.811761799581316 29.36593582559535
23.874672772626646 29.33276187035119
23.916521486202797 32.88015616457363
24.372115213907882 32.187982739001974
24.454038521274967 34.4824256646214
24.454038521274967 33.4816932427464
24.677925358506133 29.466841223963748
24.919871588754223 29.23515295113384
24.919871588754223 33.70624708260357
25.099800796022265 29.053810223573326
25.099800796022265 31.892397030824302
25.37715508089904 29.646787116123544
25.45584412271571 28.96420368202711
25.826343140289914 31.33556274872628
26.267851073127396 31.999816873155304
26.38181191654584 25.9832951404119
26.38181191654584 25.841146168854284
26.38181191654584 24.936668095734166
26.49528259898354 31.383118599015614
26.49528259898354 31.837384193498036
26.49528259898354 32.33464714820995
26.49528259898354 31.372973411637684
26.832815729997478 32.46778019174216
26.832815729997478 33.25744159921286
26.832815729997478 32.06546695932028
27.0 33.633871459960936
27.0 31.98247184753418
27.0 25.978351974487303
27.0 29.680326843261717
27.459060435491963 27.168242833080367
27.982137159266443 31.748664348768173
29.154759474226502 27.444955123310645
29.29163703175362 28.456019730475045
29.49576240750525 30.278776986148504
29.93325909419153 28.60048791274966
30.0 26.146549224853516
30.0 24.51991081237793
30.0 25.833904266357422
30.0 28.35942268371582
30.0 29.30544662475586
30.0 16.661163330078125
30.0 34.70640563964844
30.0 20.88213348388672
30.166206257996713 36.1648812281273
30.298514815086232 34.71418065393858
30.298514815086232 32.428887074837014
30.298514815086232 34.0586935933917
30.397368307141328 24.832569490313876
30.463092423455635 33.99161324025413
30.463092423455635 30.120149464619367
30.495901363953813 31.71078098140489
30.93541659651604 26.315067951597076
30.983866769659336 29.20765851833656
31.22498999199199 32.91368883974365
31.22498999199199 26.265125454733884
31.304951684997057 28.928890478826133
31.400636936215164 30.798555782747613
31.400636936215164 32.24835055203472
31.400636936215164 23.678060940218316
31.85906464414798 32.001402980903414
32.03123475609393 33.263610649294925
32.31098884280702 33.36492404266399
32.31098884280702 30.646601288757743
32.449961479175904 28.582737097835402
32.7566787083184 28.122143115201638
32.863353450309965 35.41101317057028
33.19638534539566 33.5651623363487
33.46640106136302 35.152437984458444
33.67491648096547 28.833782067584334
33.88214869219483 31.55864725049814
33.88214869219483 32.18471155103525
33.94112549695428 31.21030342112892
33.98529093593286 35.56173706565424
34.322004603461025 36.83585489152764
34.40930106817051 32.195151892624594
34.40930106817051 33.45772704216073
34.40930106817051 34.65477141471932
34.40930106817051 31.21165618034432
34.40930106817051 33.87674101921151
34.40930106817051 28.876008597336508
34.77067730142742 23.725954267049094
34.87119154832539 35.179790193426335
34.87119154832539 35.46450393854352
35.21363372331802 31.66408552163913
35.21363372331802 31.86636175149753
35.4682957019364 35.13279537718241
35.91656999213594 25.665816942406583
36.87817782917155 28.061530735437888
36.87817782917155 36.62587132686855
37.416573867739416 35.10198070239948
37.49666651850535 24.655298526183465
37.94733192202055 27.878516453712756
38.1051177665153 31.77515354117324
38.79432948254165 34.918416057008336
38.79432948254165 32.39851478137357
38.79432948254165 32.743664775270055
38.79432948254165 36.40014747180326
38.97435053981015 35.02715740909138
39.0 33.6886604309082
39.191835884530846 33.32108233576367
39.242833740697165 30.862754507452074
39.242833740697165 31.228303594976488
39.4715087119811 29.986931761731796
39.54743986657038 30.43798847562705
39.98749804626441 28.33967603148651
40.0 35.71546173095703
40.0 33.651187896728516
40.0 34.65101623535156
40.0 33.02290725708008
40.0 30.387645721435547
40.0 29.329681396484375
40.0 34.85670471191406
40.69397989875161 33.931411870316424
41.02438299353203 33.260821144841024
41.255302689472536 26.233327392016843
41.42463035441596 35.01591578958645
41.42463035441596 26.198189654332545
41.95235392680606 31.15284528101867
41.95235392680606 31.09275807703918
42.0 33.64317932128906
42.04759208325728 33.828951071695016
42.261093218230876 33.747463799505226
42.42640687119285 31.703280830518818
42.42640687119285 32.07163181318483
42.473521163190604 30.51995748194711
42.81354925721529 31.784995796989605
43.0 33.11424789428711
43.01162633521314 30.558977116299538
43.3589667773576 29.837576531738453
43.42810150121693 25.73315888595271
43.474130238568314 31.68847667681023
43.71498598878879 32.45807939944482
43.81780460041329 32.53739426465849
43.95452195167182 28.90006514561172
44.0 34.95955352783203
44.27188724235731 30.247768860304856
44.429719783046124 31.986909125461906
44.82186966202994 33.80494042399803
44.955533585978046 32.036341829126485
44.955533585978046 29.325213594263204
45.0 28.156932830810547
45.16635916254486 35.08992433816462
45.43126676640219 33.696240138779245
45.47526800360829 36.15914290692987
45.95650117230423 34.37028222290576
46.49731175025068 27.51170879800118
46.49731175025068 27.089604916165243
46.49731175025068 29.394990505764852
46.49731175025068 31.034967007229696
46.9041575982343 33.164667295905666
47.05316142407437 29.033662030618313
47.18050444834179 32.049900348573026
47.32863826479693 33.89446060892519
47.56048780237646 33.062966180537515
47.56048780237646 32.87938387462931
47.56048780237646 31.874779535029706
47.56048780237646 32.74536211559611
47.56048780237646 35.91558916637736
47.62352359916263 30.678847359198517
47.62352359916263 31.42861275531668
47.62352359916263 31.036360786932892
47.83304297240559 33.824162731979285
47.83304297240559 30.399441967819133
47.83304297240559 31.802296887252727
47.83304297240559 33.26926923832694
48.76474136094644 36.29242059513683
48.76474136094644 33.072953432050895
48.95916665957459 32.42324980663336
49.07137658554119 37.341228816205984
49.47726750741192 32.61331790988269
49.49747468305833 27.335938739934715
49.49747468305833 29.85754899994448
49.63869458396343 31.16981153264134
50.19960159204453 34.15146276282048
50.19960159204453 32.625736444461104
50.19960159204453 33.04970189856267
50.19960159204453 32.50237485693669
50.19960159204453 35.82430669592595
50.19960159204453 37.16248342322087
50.368641037852115 35.50879655057081
50.368641037852115 33.58445725613721
50.368641037852115 35.19613633328565
50.368641037852115 38.15620408230909
50.368641037852115 37.36244950467237
50.438080851673966 28.933645261134206
50.52722038663912 32.01364363007713
50.84289527554464 28.101287838893526
51.088159097779204 30.521670073439036
51.75905717843013 35.07795745301163
51.75905717843013 32.68130523133194
51.99038372622383 31.668907506538737
51.99038372622383 29.56154094464909
52.0 33.06738510131836
52.09606511052442 27.33640436612765
52.230259428802384 35.12445874823112
52.44044240850758 30.812434546219627
52.44044240850758 34.92130982087783
52.478567053607705 31.148543428502126
52.53570214625479 32.23974032895221
53.0659966456864 32.72004950641092
53.31041174104736 31.977476338169343
53.665631459994955 33.42727486102338
53.76802023508026 33.75005359156155
53.76802023508026 34.106533236336944
53.96295025292817 30.170165235095197
54.11099703387473 30.809318218538667
54.11099703387473 29.271121654817964
54.38749856354859 34.46828443639006
54.38749856354859 32.907390423938885
54.38749856354859 35.18059141270842
54.38749856354859 36.40670377843107
54.4426303552648 32.57131809672597
54.4426303552648 26.96627087077382
54.4426303552648 31.036409802048233
54.680892457969264 34.54194774019727
54.772255750516614 33.405192289899034
54.85435260760991 34.59764382409903
54.85435260760991 34.464983911989655
54.91812087098393 29.589323800926362
54.91812087098393 27.55922583950058
55.0 34.805110931396484
55.09990925582364 35.6031546884517
55.11805511808268 39.96174943165182
55.25395913416522 32.411324208415344
55.27205442174191 33.22827708408037
56.28498911788115 32.48628483711805
56.28498911788115 30.98345433174695
56.43580423808985 33.95595109301519
56.68333088307355 32.667354349661466
57.29746940310715 34.28376521202126
57.323642591866054 28.06914944475184
57.358521598799946 33.81661378316859
57.54997827975264 32.78586490183675
57.96550698475775 33.21397160830556
57.96550698475775 36.40086125674306
57.96550698475775 31.136250966215723
57.96550698475775 34.213307850981344
57.96550698475775 34.28880070986806
58.137767414994535 32.25387510782415
59.0 33.878964233398435
59.464274989274024 30.774194855822955
59.80802621722272 29.572097550615673
59.80802621722272 28.992122422441845
60.03332407921454 32.85049131905659
60.03332407921454 32.04732969796284
60.03332407921454 35.7431342939101
60.149812967290266 31.448032024884096
60.174745533321534 34.398233818678236
60.991802727907626 28.093507534709197
61.48170459575759 34.25378131721259
61.773780845922005 30.104792881301563
61.773780845922005 36.445641804031055
61.7980582219215 34.14969206688535
61.927376821564145 28.98737574908791
62.0 36.605368041992186
62.40192304729078 37.080324636235666
62.44997998398398 31.681900384565424
62.48199740725323 34.38993838922153
62.48199740725323 31.67524722711215
62.609903369994115 30.825718427134692
62.83311228962003 35.56699578228236
62.83311228962003 35.25348870220424
62.83311228962003 30.657667321589
62.83311228962003 32.38112275066615
62.849025449882674 32.84340548169775
62.849025449882674 30.33835291516943
62.96824596572466 32.26283587791629
62.96824596572466 30.796193498155542
62.96824596572466 29.909112351915308
62.99206299209449 29.67200238041876
63.26136261573884 22.151091892315875
63.49803146555018 32.86617030909086
64.45153217728807 35.14991295104423
64.48255578061404 26.520637278678574
64.48255578061404 34.36131454003111
64.53681120105021 28.251484767698674
64.62197768561404 34.40876501648033
64.8074069840786 30.38808025819942
64.87680633323437 36.656739498110746
64.87680633323437 30.97458961102578
64.9307323229917 27.032344908431927
64.9307323229917 29.93574914427177
64.9307323229917 27.911506743148724
65.07687761409578 28.616984987510182
65.45227268781429 28.72976305825588
66.4529909033446 30.440544741028134
66.93280212272605 26.44053041837978
66.9925368977769 35.788982944132364
66.9925368977769 35.27443368876127
66.9925368977769 26.407021121622602
67.08203932499369 26.29634256919914
67.48333127521195 33.69409706086203
67.52777206453653 30.961690916065496
67.52777206453653 31.472297681812567
67.88225099390856 36.01774810812698
68.19090848492928 30.16651141709677
68.27884006044626 33.4702266811755
68.58571279792899 32.55899301031591
68.58571279792899 31.63233056524755
68.58571279792899 33.23996224859716
68.93475175845634 34.384633615730706
68.93475175845634 34.78694684815258
68.97825744392213 31.992698493927932
68.99275324264136 35.192174735357234
68.99275324264136 29.11445981531329
69.19537556802477 30.18966829933664
69.2820323027551 31.85498566989772
69.4118145563131 36.23581937384844
70.35623639735144 32.827437650401464
70.35623639735144 30.743439923961034
70.35623639735144 31.90635229273545
70.9365914038728 26.7822438152779
71.20393247567159 35.7236558759166
71.45628033979938 30.116412885351007
71.45628033979938 34.140762097997495
71.93747284969079 36.09018978513286
71.93747284969079 35.585089534888716
71.93747284969079 35.82964596189067
71.93747284969079 37.54251751340434
71.99305522062528 33.76627671564844
71.99305522062528 36.570372937572266
72.59476565152615 35.10039721712845
73.29392880723478 35.20457285276622
73.3621155638249 31.819913788908163
73.3621155638249 28.41369430648629
73.3621155638249 30.26682464706246
73.3621155638249 22.668796464079062
73.3621155638249 25.96107856857125
73.3621155638249 27.021907731168906
73.3621155638249 27.837011262052695
73.41661937191061 34.145063699180135
73.45747068882783 36.24355865460644
73.48469228349535 38.487734373758535
73.66817494685205 29.909583571112993
73.86474125047755 30.16534799243761
73.86474125047755 34.85082238818956
73.97296803562772 35.58797691978128
74.07428703673091 33.5333428335646
74.29670248402684 30.690643061445844
74.29670248402684 31.5312631023394
74.67261881037788 29.78024191786898
74.89993324429602 35.71355476858104
74.9933330370107 34.17011319616576
74.9933330370107 29.80043088415404
74.9933330370107 38.32889615515013
75.77598564189053 32.59795856380976
75.77598564189053 34.31022548580683
75.77598564189053 34.71376323605097
75.77598564189053 33.846110342984566
75.77598564189053 29.00467967892207
75.83534795858722 31.520554611933512
75.83534795858722 31.81428057934074
75.83534795858722 33.98732859874992
75.83534795858722 31.9294138648632
75.83534795858722 35.39689357067375
75.83534795858722 29.563180039179606
76.13146524269712 34.28704675791653
76.13146524269712 32.34666475413235
76.4198926981712 28.386614625524015
77.42092740338364 35.08035238233722
77.48548251124207 36.06504985463271
77.49838707999025 35.80712018884167
78.0 34.18903503417969
78.36453279386026 33.61607704566544
78.48566748139433 31.160964337169773
78.58116822750856 36.17066868609581
78.93034904268447 35.27096163842418
79.0 34.795048522949216
79.0 33.33143310546875
79.04429138147802 37.371476493830976
79.19595949289332 35.880574493661165
79.37253933193772 38.285163638621874
79.48584779695062 32.74921503471774
79.48584779695062 30.56564608024997
79.77468270071653 31.543955536932785
80.16233529532433 31.35943390005386
80.16233529532433 30.739953766997218
80.68457101577724 26.219975289552686
80.68457101577724 33.27568512841987
80.77747210701756 34.668608171845534
80.79603950689662 37.404100274109645
80.79603950689662 30.693086480164332
80.79603950689662 32.532029961609645
80.84553172563095 36.58447509139461
80.90117428072351 35.101394530803965
80.90117428072351 32.826017257244395
80.90117428072351 37.49388873246412
80.90117428072351 37.6535147395442
81.25884567233281 35.71107477378502
81.3142054010245 29.048863938362416
81.6333265278342 32.424331986871366
81.70067319184096 31.756550849590393
82.06095295571457 32.02542240388979
82.06095295571457 29.402654001790182
82.15838362577492 34.54818188272453
82.26785520481253 33.00472376989414
82.3164625090267 31.971937501333535
82.42572413997951 30.55016942162279
82.61355820929153 36.40720408454974
82.61355820929153 34.868992262039974
82.70429251254133 35.0212380436138
82.84926070883192 32.859098272288136
82.84926070883192 34.552884893381886
82.95782060782456 31.687958475371243
82.98795093265046 28.52912871405071
82.98795093265046 34.04487578436321
84.2852300228219 36.42028748221887
84.2852300228219 34.274798743205196
84.42748367682174 32.92491713909992
85.07643622061282 20.677097191649263
85.07643622061282 30.23027025683481
85.2936105461599 32.23808518614829
85.5277732669336 23.972060804142334
85.6971411425142 36.519540375121274
85.73214099741124 36.521648710709826
85.90692637965812 30.716862931674438
85.90692637965812 33.217223420566036
85.90692637965812 39.49793936294885
85.94765849050223 35.32767977654144
85.99418584997477 34.008799546025074
85.99418584997477 30.369673722050464
85.99418584997477 31.750227921269214
86.08135686662938 33.34023815223912
86.2554346113913 37.98469088796465
86.32496741962895 33.58485280319458
86.72369918309528 30.498078222210566
86.74099376880577 33.882922700430385
86.74099376880577 35.850215486074916
86.90799733051038 30.340420248613803
86.97700845625813 36.18390755199229
86.97700845625813 35.40277962230479
86.98275691193054 34.68611945285421
87.72684879784524 32.79268393760979
87.8578397184907 31.721794392355157
88.6227961644181 31.789255823026906
89.33084573650918 33.961426984059884
89.38679992034618 35.93709436790081
89.38679992034618 34.8390070571098
89.43153806124549 35.83319573943744
89.43153806124549 37.382039123226505
89.48742928478838 36.78695071518095
89.61026726887941 35.29297227396646
89.61026726887941 34.52632112040201
89.61026726887941 35.902545638224275
90.09994450608724 34.40746115935343
90.33271832508971 37.31285572588979
90.33271832508971 34.55471897662221
90.33271832508971 33.529168134337056
90.44888059008801 34.917300765676885
90.48756820690895 33.99394097709808
90.48756820690895 31.60006585502777
90.64766957842876 33.95680345029677
90.64766957842876 34.157139906595596
90.64766957842876 34.38253129453505
90.73036977771004 35.42314253115692
91.6515138991168 32.129576418856146
91.6515138991168 31.389227602938178
91.78235124467012 29.420346864923612
91.78235124467012 35.543058046564234
91.9945650568554 30.21062008200952
91.9945650568554 34.80203930198022
92.0869154657707 35.485429399865104
92.34717104492157 32.28557666809082
92.34717104492157 29.571688499755854
92.43376006633075 32.071147708836946
92.43376006633075 31.991124896947298
92.52026804976302 33.53633275736032
92.65527507918802 33.89822694923204
92.79008567729636 35.94426938151308
93.11283477587824 34.99144797131957
93.11283477587824 34.02684836194457
93.11283477587824 37.65329031751098
93.11283477587824 32.89947180554809
93.11283477587824 35.559448764776604
93.11283477587824 37.03773550794067
93.48796714016194 31.185384257220775
93.96275858019496 32.00142733503564
94.36100889668359 33.76449643689214
94.36100889668359 35.403912177858935
94.65727652959386 36.58447633259649
94.65727652959386 36.1035955952918
94.65727652959386 35.376113753250785
94.74175425861608 35.394389268320595
95.12097560475291 29.183568622061365
95.46727187890099 29.00613653752435
96.26006440887103 36.7560843622398
96.28083921528727 37.82233068062078
96.28083921528727 40.28368016792547
96.37427042525407 33.39714511615552
96.39502061828712 30.428553404090895
96.39502061828712 36.86962586808015
96.49870465451855 30.21576292195101
96.56086163658648 33.7322716957503
96.69539802906858 40.48180191139851
96.84523736353792 36.379747290774695
96.93296652842108 35.55994775665409
97.52948272189288 33.69430011361351
97.57048734120374 31.03952016036856
97.91833331914918 29.92215078208995
97.91833331914918 29.40009038780284
97.91833331914918 36.01187818382335
97.95407086997457 36.789390180308274
98.49365461794989 33.613582639511485
98.57991681879226 32.905745206572796
98.81801455200362 31.940955620132467
98.81801455200362 36.460048179946924
99.27738916792686 38.18146571664987
99.2874614440313 35.68884717430039
99.2874614440313 33.57743512596055
99.67948635501689 37.49151893954513
99.67948635501689 36.47171684603927
99.9799979995999 31.141118840961795
100.39920318408906 35.461967884039396
100.84641788382967 31.034759682166033
101.40019723846694 37.99646059536365
101.46920715172658 27.759673301676855
101.68579055108928 32.409534448539006
101.73494974687902 34.706531842539114
101.73494974687902 33.82684739429693
102.05880657738459 31.269486608096212
102.05880657738459 33.85453909833059
102.87856919689348 31.719287855317614
103.18430113151904 31.0809014051352
103.18430113151904 27.482379218855904
103.18430113151904 31.968119880476998
103.18430113151904 34.991067191878365
103.40212763768452 33.205223433849966
103.40212763768452 34.63549076783434
103.40212763768452 28.01344906556383
103.82677881933928 31.647175174084513
103.86529738079028 37.73345110495519
103.86529738079028 37.23084566672277
103.86529738079028 33.651427484349725
103.86529738079028 28.634169793920034
103.86529738079028 30.11336824973058
103.86529738079028 36.297553277806756
103.86529738079028 36.8147270448966
104.30723848324239 32.9299200403667
104.31203190428226 35.8148676534422
104.31203190428226 28.904606499267395
104.4222198576529 37.608645362966755
104.4222198576529 33.657175941580036
104.57055034760026 33.31290733100516
104.57055034760026 34.452906720653594
104.61357464497617 38.87398056563056
105.32805893967665 33.898750242361196
105.32805893967665 30.442808088430528
105.32805893967665 34.09355538762487
105.32805893967665 33.411472257742055
105.64090116995405 33.984646243872476
105.69768209379049 37.53497758745168
105.95753866525968 35.53161873893098
106.4894360957931 28.58606561355093
106.4894360957931 36.74664529494741
106.51760417883985 31.035010854237452
106.51760417883985 34.26621965550698
106.64895686315924 38.280537803074644
106.92520750505935 30.58066375714332
106.92520750505935 34.30202682477027
108.09717850156868 36.43776639752937
108.09717850156868 28.72475751691414
108.09717850156868 35.88106092267586
108.16653826391968 33.18203015359197
108.16653826391968 30.81636662514958
108.16653826391968 35.453907442410326
108.16653826391968 32.887894106228686
108.16653826391968 35.682693910916186
108.40664186294121 35.16933015463442
108.40664186294121 32.07233766195864
108.40664186294121 34.61877778647036
108.47119433287347 36.279954565391385
108.49884792015075 36.381965732058525
108.83014288330233 32.46931881790163
108.89444430272832 39.88425565754387
109.17417276993676 35.90950366719257
109.70870521521982 34.79039186572736
109.81803130633877 34.887076282442514
109.81803130633877 30.659380817354624
109.88630487917955 35.15445497065771
109.99545445153632 33.19484750803678
110.17259187293362 38.361536213108934
110.24518130059019 36.17609180483159
110.36303729057116 36.359217073798156
110.36303729057116 37.430532839179016
110.77905939300983 34.18763283469778
110.77905939300983 36.539370810772
110.77905939300983 35.88411263206106
110.77905939300983 34.05523232200247
110.77905939300983 36.30715874412161
110.77905939300983 33.37090615012747
110.98198051936178 37.34139539247835
110.98198051936178 35.59401608949983
110.98198051936178 36.714713110984206
111.35528725660043 32.28108598816844
111.63780721601441 36.31479937242674
111.63780721601441 34.284026209584944
111.63780721601441 29.572253290883772
111.80339887498948 35.17104865048815
112.26753760548951 35.61568552866237
112.26753760548951 33.725838726904556
112.44554237496477 34.39175626088823
112.64102272262978 32.851829922704745
112.6765281680262 36.74423388481517
112.6765281680262 35.04981402397533
113.4195750300626 32.07591348060039
113.4195750300626 38.249188474496876
113.4195750300626 37.54408746131328
113.4195750300626 36.97204308875469
113.4195750300626 32.96590714820293
113.4195750300626 34.80665307410625
113.4195750300626 33.22893243201641
113.49008767288886 32.075280453821264
113.88151737661384 37.49119932609439
114.25410277097274 39.27128160079927
114.58621208504974 32.117613219300424
114.58621208504974 31.46997108368031
114.58621208504974 36.58749427703968
114.58621208504974 34.797119521180306
114.58621208504974 35.281669997254525
114.58621208504974 36.82778968719593
114.5949388062143 35.858500272675336
114.5949388062143 35.332735807343305
114.5949388062143 35.628817350312055
115.32562594670796 37.047000927361196
115.49891774384729 38.39382878747192
115.72380913191546 34.629920111707534
115.73677030226824 33.68890475817288
116.27553482998907 31.47690648090709
116.4903429473877 33.07063886936188
116.4903429473877 32.54167959506989
117.83887304281215 31.91273658442187
117.83887304281215 32.19707839655566
117.83887304281215 30.867681195017575
117.93218390244455 35.95368644795048
118.32159566199232 33.803383654270995
118.490505948789 36.04722476918408
118.84864324004712 31.21310514133067
118.84864324004712 33.29253095309824
118.84864324004712 34.27223676364512
118.84864324004712 35.069767891574806
118.84864324004712 35.457177101779884
118.98319209031165 36.200783248296865
118.98319209031165 36.37927293335546
118.98319209031165 36.628143782964834
118.98319209031165 36.26898240601171
119.81652640600127 36.480940985592596
119.81652640600127 35.65444104662775
119.81652640600127 35.97127072802424
119.84990613262907 30.58706349340591
120.40348832155985 30.269711115005826
120.5860688471102 38.12124035033497
120.5860688471102 36.727918359368175
120.80976781701055 32.34062174676048
120.80976781701055 37.736211575251694
121.0 32.17307968139649
121.0 38.4910385131836
121.19405926034493 35.09352757791252
121.19405926034493 35.40088918069572
121.19405926034493 36.22352864602775
121.19405926034493 36.59247853616447
121.19405926034493 35.437804006135174
121.19405926034493 36.82178761819572
121.40840168620952 37.52808780916356
121.63880959627976 35.154712872639045
121.63880959627976 36.59937687410389
121.63880959627976 37.31721897615467
121.63880959627976 35.56032200349842
121.63880959627976 37.53702564729725
121.63880959627976 37.726906018391
121.75385004179539 35.05802542044432
121.8605760695394 32.62679571405284
122.0 34.797926330566405
122.37646832622684 34.186100812573926
122.4499897917513 37.044033533285564
122.4499897917513 35.574734216879314
122.85357137665962 37.38932259630981
122.85357137665962 34.00201256823364
122.85357137665962 38.846620875118404
122.89833196589773 34.44193364786474
123.20714265009151 34.022789631026534
123.20714265009151 38.05256334318474
123.20714265009151 30.403797779219893
123.20714265009151 37.77479997648552
123.20714265009151 30.618061695235518
123.74166638606415 36.62896229711096
123.74166638606415 30.63688351598303
123.74166638606415 35.584036607413694
123.74166638606415 39.42771794286291
124.2095004417939 39.61998630923336
124.45079348883236 34.47948974649126
124.97999839974395 32.93006309034836
125.21980673998823 27.413826990988134
125.29964086141668 37.77667565603138
125.37942414925983 40.610490024766136
125.45118572576347 38.11471346048806
125.45118572576347 38.97001054911111
125.66622457924007 30.038639391713158
125.66622457924007 36.62044557457448
125.67816039392046 30.21154859916229
125.7179382586272 32.22578826937053
125.7179382586272 35.5158139804301
125.93649193144932 33.71394995407476
126.0 38.818091583251956
126.0 35.52941818237305
126.0 31.263276290893554
126.60568707605516 36.82891660847022
126.60568707605516 33.78686338581397
126.78327965469263 32.729226878252014
127.27922061357856 37.967504692484184
127.27922061357856 35.8840620044959
127.47548783981962 22.083082880224307
127.47548783981962 34.96747466489228
128.21856339859684 37.067919115236364
128.21856339859684 34.54772029321488
129.1743008496659 38.15853252038645
129.1975231960737 28.95117738345678
129.99230746471116 34.79936139335772
130.02307487519283 36.30720371914303
130.02307487519283 37.23188633633053
130.0769003320728 37.11357874682669
130.46072205840346 35.888335014499575
130.53735097664577 32.74125210449323
130.6981254647518 36.4867539120594
130.80519867344722 29.158573055317504
130.8166656049603 33.01195545140966
131.0 33.365534973144534
131.46862743635836 33.853173821958386
131.59027319676784 33.886913327068974
131.86356585501545 34.95995915448652
131.90905958272918 38.28663485122943
131.90905958272918 34.76894991470599
132.6046756340062 35.92389297911648
132.78554138158265 36.463362358090095
132.78554138158265 36.42289986419361
132.9661611087573 34.82495695770712
133.22912594474226 31.409977721770215
133.22912594474226 33.903973388274125
133.22912594474226 31.508826064665723
133.22912594474226 32.028210448821
133.22912594474226 34.09161453207295
134.16407864998737 37.92615834396469
134.16407864998737 37.99184743087875
134.36517405935214 36.580527505331744
134.36517405935214 34.1176750273044
134.36517405935214 36.00083847945284
134.36517405935214 34.87227173750948
134.36517405935214 37.1886093229587
134.36517405935214 35.52237626021456
134.86660075793412 35.25485564179839
134.8814294111684 34.30305659444625
134.9333168642941 36.96766469078415
134.9333168642941 36.218755694202116
134.9333168642941 34.681699724963835
134.9333168642941 33.77818867760055
135.27749258468683 38.33530917244531
135.27749258468683 39.484105253988275
135.49169716259368 32.480351231622265
135.49169716259368 34.270504735040234
135.49169716259368 36.43486478142695
135.70187913216236 31.722968740616874
135.70187913216236 30.51238791481121
135.70187913216236 31.493566198502617
135.9080571562996 36.54599960971742
135.96690773861116 34.79195542632248
136.74794331177344 34.81545891053779
137.0693255254435 33.78199297287664
137.0693255254435 37.400733054663746
137.34627770711518 36.84053147426863
137.50636348911274 36.76210728409242
137.93476719087178 30.795256214641757
138.2967823197633 32.2382636882988
138.2967823197633 26.109536729070285
138.39075113604954 37.758113148966245
138.39075113604954 36.48475957230609
138.39075113604954 37.679003957071714
138.39075113604954 34.33714986161273
138.70832707519762 37.087346825256375
138.83803513446884 32.46104230319453
138.83803513446884 32.861692327608594
139.1977011304425 36.11539851022428
139.1977011304425 36.04008112741178
139.52777501271925 36.26843495621368
139.52777501271925 36.88315816178009
139.52777501271925 31.821783497473444
140.47775624631822 33.16969113032507
140.77286670377924 37.823099249324585
141.10988625890107 36.58895063512103
141.10988625890107 34.92029142491595
141.10988625890107 35.829364300892514
141.10988625890107 34.9063258182265
141.30817386124556 37.201395508226504
141.30817386124556 36.94282006877338
141.35062787267697 30.65674109425807
141.35062787267697 29.466780614521742
141.35062787267697 36.71688742604518
141.35062787267697 31.519511174824476
141.35062787267697 35.670577001240495
141.77446878757826 34.787042920391606
141.77446878757826 35.32718116502051
141.77446878757826 37.66291267136817
141.77446878757826 33.868490521709965
141.9859147943908 27.480663092034376
141.9859147943908 34.587758810418165
141.9859147943908 34.9938943695002
142.18298069740976 33.99263454875668
142.18298069740976 32.14881206950864
142.30249470757707 36.289340265875964
142.828568570857 32.84015904805368
142.96852800529214 35.29092892672631
143.49912891721678 35.20719507459997
143.5548675594109 33.269293174814905
143.57924641117182 35.302667521057614
143.6523581428443 33.907737911844144
143.6523581428443 34.5722047697543
143.6523581428443 35.40022677292813
143.6523581428443 36.01231402268399
143.8297604809241 40.17590087564046
143.8679950510189 36.45683535073539
143.8679950510189 37.84807070229789
143.87494569938158 34.96865624262899
143.87494569938158 34.49324959590047
143.87494569938158 36.2079903490743
143.87494569938158 37.63346642329305
143.87494569938158 37.741223991652426
143.8957956300322 36.937525722963294
143.99652773591453 33.29497841676729
144.47837208385207 35.96689121110674
144.47837208385207 34.58290378434893
145.04482065899492 39.836375687924935
145.04482065899492 37.148379777280404
145.1895313030523 34.096302246756906
145.1895313030523 36.91459677190339
145.4922678357857 34.89715218827935
145.58502670261115 37.67070776176116
145.92463808418373 35.73755208615972
146.20533505997653 30.087820594499707
146.574213284602 34.672387626995025
146.6594695203825 33.7019491185165
146.94556815365343 38.20365233507496
146.94556815365343 35.67180342760426
146.94556815365343 23.942734671500745
147.5127113166862 35.77731572129256
147.5127113166862 36.27091847397811
147.5127113166862 36.12236653306014
147.66177569025777 37.53124277718291
148.08781178746617 37.96180016199177
148.39811319555247 33.26653456618952
148.47895473770012 37.31947646669195
148.47895473770012 35.733310084856015
148.51599240485854 35.00994187893768
148.52272553383875 35.32061487971986
149.59612294441322 37.26753454461767
150.0599880047976 36.39596011617325
150.48587973627292 32.96068432128837
150.51910177781423 37.124526949712916
150.70500987027606 36.08519430672806
150.70500987027606 36.342079835292516
150.70500987027606 34.42548819100541
150.70500987027606 36.550438599940954
151.24814048443704 33.89671290107499
151.24814048443704 37.632514597852335
151.24814048443704 38.20561945625077
151.24814048443704 35.507873179395304
151.24814048443704 38.761150004346476
151.24814048443704 38.836608530957804
151.24814048443704 34.10978663154374
151.24814048443704 39.32310450263749
151.2580576366099 37.86022721581895
151.68717810019407 37.266496830744614
151.90128373387765 38.256786829144175
151.90128373387765 37.7122616826598
151.94735930578062 37.14789240636132
151.94735930578062 33.948872020619135
151.94735930578062 35.37682001866601
152.31546211727817 36.41015360361442
152.31546211727817 35.31938669687614
152.31546211727817 36.50224802500114
152.36141243766414 34.16010237226768
152.43359209832983 36.944612100936155
152.43359209832983 34.783486917830686
152.6040628554823 37.451457951220874
152.9477034806342 38.59494031816613
152.9477034806342 37.863849772511834
153.60664048145836 33.966179807776044
153.60664048145836 38.65721221744401
153.60664048145836 39.43727966129167
154.26600403199663 39.09114395909136
154.26600403199663 37.83647095494097
154.26600403199663 36.39731537632769
154.26600403199663 38.15381943516558
154.26600403199663 38.78147064976519
154.26600403199663 30.674754493759334
154.26600403199663 37.99196183018511
154.4927182750048 40.17351051041998
154.6091847207015 34.277753358813456
154.8418548067673 38.44802776272131
155.61169621850408 30.157800316500833
155.61169621850408 35.143418907809426
155.61169621850408 35.50328600375669
155.61169621850408 33.367728829074075
155.61169621850408 33.77016985385435
155.61169621850408 35.23952257602232
156.49920127591707 37.913278895343495
156.68120499919573 35.00870121971651
156.68120499919573 36.0109213735251
156.8438714135812 37.63600920809945
156.94903631433993 36.20169297101909
157.797338380595 37.741109155294545
157.797338380595 39.625169061300404
158.0 33.699061965942384
158.0 40.25397644042969
158.27191791344413 35.46629875419149
158.27191791344413 36.98378532645712
158.27191791344413 35.52803962943563
158.27191791344413 36.498052294230554
158.39191898578665 35.10828643849421
158.39191898578665 32.91309982350398
158.39191898578665 38.45988708546687
158.39191898578665 35.345030365496164
159.32357013323548 36.676767252397866
159.75293424535275 32.890708598843275
160.40573555830227 37.84442716322878
160.40573555830227 38.63643460951784
160.40573555830227 36.96516996108034
160.40573555830227 38.6391583033655
160.40573555830227 37.120161110982686
160.43690348545124 34.87145097862673
160.43690348545124 36.614962178577905
160.65490966665163 33.98726847837709
161.1055554597668 36.22054551746584
161.4063195788814 34.9909257049411
161.4930339054908 35.30902242088895
161.55494421403512 37.030728306581686
161.55494421403512 39.97325607757778
161.6477652180815 36.08896406962055
162.09256614663116 31.493907626149294
162.11107303327555 38.61769700666594
162.11107303327555 38.91470170637297
162.11107303327555 38.59118486066985
162.11107303327555 38.18153978010344
162.11107303327555 38.202306992017505
162.11107303327555 37.50301194807219
162.11107303327555 32.85444284101653
162.11107303327555 38.459272629224536
162.11107303327555 37.45076585432219
162.11107303327555 38.22994065900969
162.11107303327555 37.58165193220305
162.11107303327555 37.900366074048755
162.11107303327555 37.6439802708261
162.6653005407115 38.954668643233504
162.94170736800322 37.37379603082074
163.0950643030009 37.70599329646329
163.0950643030009 37.705928446609775
163.0950643030009 38.05700648005704
163.49923547221866 35.38826864164492
163.52675622050356 34.675981425412544
163.52675622050356 33.66438093102778
163.78949905290023 32.071601602541136
163.78949905290023 35.825147363649535
163.8596960817394 40.23654728744752
164.6329250180534 34.67965381126082
164.6329250180534 34.35674350242293
164.6359620496081 36.88732193162596
164.6359620496081 33.95081566026366
165.05756571572235 38.52849056754028
165.05756571572235 28.670332455968015
165.05756571572235 32.93468525442993
165.05756571572235 28.500288510655515
165.32090007013633 36.28532228603295
165.37230723431296 36.08910360849532
165.4992447112675 39.79607744243577
165.4992447112675 38.166091633109595
165.4992447112675 39.78348512676194
165.4992447112675 40.25301713970139
165.63514119896178 41.14720623276046
165.91564121564912 37.789144032041314
165.91564121564912 37.67593526128936
165.91564121564912 38.68273686651397
165.91564121564912 35.848348133603814
165.91564121564912 36.17839192632842
165.91564121564912 33.52165936712432
166.80527569594435 37.620817288972745
166.80527569594435 34.94636355362118
167.1227094083865 39.442618157155614
167.1227094083865 36.55234410930405
168.17253045607657 37.67623042220487
168.17253045607657 38.17259120101346
168.17253045607657 33.931647292322054
169.41074346097417 37.51857423466843
169.41074346097417 37.56855058354538
169.95293466133498 36.659159760659264
170.1293625450939 31.837310391188673
170.1293625450939 37.04380376887422
170.1293625450939 28.558148937941603
170.1293625450939 34.96601827693086
170.1293625450939 31.51196439814668
170.1293625450939 31.978921490431837
170.1293625450939 37.654037075758986
170.1763790894612 40.227157436372174
170.19988249114627 37.14940252283855
170.19988249114627 36.57709112147136
170.64583206161234 38.431008386609996
170.64583206161234 35.63494210243031
170.7629936490925 38.089771948201545
170.7629936490925 36.35413046870936
170.89470442351336 38.21440035802829
170.89470442351336 33.31152064306247
170.99707599839243 32.22742545559514
170.99707599839243 34.59054648830998
170.99707599839243 36.94145667507756
170.99707599839243 35.57366645290959
170.99707599839243 33.709816813017014
170.99707599839243 35.38302314236272
171.48177745754796 33.525360063067986
171.90113437671084 38.59965376711123
171.90113437671084 37.26964430666201
171.90113437671084 35.49982695436709
171.90113437671084 37.66657500124209
171.90113437671084 40.385031269552634
171.90113437671084 38.712362812521384
171.90113437671084 37.37187819338076
171.90113437671084 35.91980604982607
171.90113437671084 33.03500609255068
171.90113437671084 38.95337538576357
172.0348801842231 36.860183316755915
173.20508075688772 36.46897662591618
173.29166165744962 35.9535679508939
173.29166165744962 35.45038649337437
173.29166165744962 32.88232275741245
173.29166165744962 36.92109343307163
173.29166165744962 34.78693434493687
173.8533865071371 37.881915195108746
173.95401691251627 35.76146134421895
174.05171645232343 38.18877282894506
174.12064782787823 38.8550168563934
174.37889780589853 33.143206681558105
174.62531317080007 34.86734095076781
174.8170472236618 39.41044807564734
174.8170472236618 38.078454972619994
174.8170472236618 38.84599495064734
174.89711261195822 36.28594153826471
175.5562587890275 37.19994639892534
175.62744660217547 36.64386755762485
175.95453958338217 31.169759122111614
176.1249556422939 33.05968572482555
176.19307591389622 37.5096529813944
176.19307591389622 36.748639950388544
176.77103835187484 36.28331122768945
177.07625476048446 34.05267513885176
177.07625476048446 37.53798473968184
177.1016657177453 32.88816352166713
177.82575741438583 39.56071259267982
178.12916661793486 37.23290883321247
178.12916661793486 38.441496479696845
178.12916661793486 33.97693310994587
178.12916661793486 36.745634663290595
178.12916661793486 31.43784772176227
178.12916661793486 36.78759633321247
178.38161340227865 32.52755688017497
179.33209417167916 38.2179237601538
179.33209417167916 39.21381914589599
180.90052515125544 34.40475021673444
180.90052515125544 32.09754692388776
180.90052515125544 33.32034622503522
180.90052515125544 32.7066739685655
180.90052515125544 36.175422061216864
180.90052515125544 32.79635750128034
180.90052515125544 31.061129916441473
180.90052515125544 38.764121402037176
180.90052515125544 35.268561709654364
180.90052515125544 34.45384155584577
180.90052515125544 35.82612930608991
180.90052515125544 36.05926071478132
180.90052515125544 33.8974584229112
180.90052515125544 38.98062836004499
180.95579570712843 35.83401089238403
180.99723754798026 38.21398066710366
181.3808148619914 34.223309151228996
181.3808148619914 35.939081780013176
181.3808148619914 38.26505529075536
181.3808148619914 37.11003743797216
181.3808148619914 34.81141912132177
182.29920460605416 36.55928052388427
182.56505689753448 39.22137900711762
182.56505689753448 37.86467429520356
182.66909974048704 33.71912805950023
182.66909974048704 34.961021827810775
183.2129908057832 34.75288134869534
183.44481459011044 38.002082704349036
184.00543470234786 36.628475221377
184.00543470234786 35.70229342816411
184.30409653613236 36.428671506994625
184.67268341582087 35.77490024191651
184.67268341582087 39.23108081442628
184.8512915832616 36.061755036392334
184.8512915832616 38.884779786148194
185.25657883055058 38.882300405547895
185.86823289631823 41.94335565778601
186.44570255170808 38.77126799820495
186.44570255170808 37.43323622940612
186.44570255170808 33.89246283768249
186.44570255170808 37.44487487076354
186.8234460660653 37.56412913539613
187.0133685061044 32.24232637756654
187.7338541659442 35.560624287914145
187.7338541659442 37.724267171214926
188.1488772222678 35.58368011811038
188.1488772222678 36.36094757416507
188.1488772222678 35.54335113861819
188.1488772222678 34.527565921333036
188.1488772222678 37.3433770785596
188.1488772222678 39.17517181732913
188.26045787684677 37.7322153792223
188.54707634964802 29.5605738059331
188.54707634964802 35.87909339821826
188.54707634964802 35.39807533181201
188.54707634964802 33.61029647744189
188.54707634964802 35.96746086037646
188.54707634964802 36.489414443140134
188.54707634964802 36.70569251931201
188.54707634964802 36.190166701440916
188.54707634964802 35.114876021509275
188.54707634964802 36.701755751733884
189.42544707615184 39.06808969489721
189.62067397834025 36.229663942307376
189.79726025419862 36.24212136230834
189.79726025419862 38.53444161377318
189.90523952750752 35.664850192580175
189.90523952750752 37.705343204054785
189.90523952750752 40.81669421723838
189.90523952750752 37.305372195754
190.14994083617276 35.32441072895802
190.14994083617276 38.157510094192396
190.14994083617276 31.736348442581065
190.24195120950583 35.391547491925465
190.4205871222962 32.38476631119667
190.4205871222962 36.208580703286515
190.4205871222962 38.48227760270058
192.1561864733998 35.095182006210464
192.50974001333023 39.767318405440065
192.50974001333023 40.589881576826784
192.50974001333023 37.96877256803772
192.50974001333023 39.776446975996706
192.50974001333023 37.87641111784241
192.50974001333023 40.718681015303346
192.50974001333023 39.26746336393616
192.9559535230774 36.92835261728065
193.25889371514057 33.8744268147498
193.25889371514057 33.541420909598436
193.25889371514057 36.83193490190801
193.25889371514057 32.80502793474492
193.25889371514057 37.74310586138066
193.25889371514057 36.5213002888709
193.49418595916518 34.06368922634503
193.5148573107502 33.66880983137461
193.7988648057568 38.09112594679071
193.7988648057568 36.67741439893915
193.7988648057568 36.437305908948915
193.7988648057568 36.84581802442743
193.7988648057568 35.99697921827509
193.7988648057568 38.45742843702509
193.7988648057568 34.919083100111024
193.7988648057568 40.05646179273798
193.9974226632921 39.85536100228529
194.21637418096344 37.020256862320636
194.21637418096344 39.47750173536751
194.25756098540927 33.64767713866039
194.25756098540927 28.886343673084216
194.92049661336284 41.628690655909224
195.34584715319647 40.77786740093839
196.0 38.40703125
196.16319736382766 35.12060380982128
196.16319736382766 40.14245821045605
196.16319736382766 35.47964311646191
196.16319736382766 35.56345201538769
196.57059800488983 34.56116689888925
196.57059800488983 40.139860288781826
196.7739820199815 38.02664560044508
196.88321411435766 38.91777388004275
196.88321411435766 33.349715866126736
196.88321411435766 38.30031172183963
196.88321411435766 33.44381491092654
196.88321411435766 35.911266006507596
196.88321411435766 34.4144341125867
196.88321411435766 36.312144912757596
196.88321411435766 38.57361570743533
196.90860824250422 37.66642809863677
196.90860824250422 38.66334200854888
198.39354828219592 34.67144767383995
198.78631743658818 37.84286882391439
198.78631743658818 36.947101612000324
198.997487421324 36.889289729241156
199.87496091306684 39.89253720062232
199.87496091306684 41.0320101620481
199.87496091306684 40.75482281463599
199.87496091306684 38.81879910247779
199.87496091306684 40.06039150970435
199.87496091306684 40.66986569183326
199.87496091306684 40.41976269500709
199.87496091306684 39.471200072936774
199.87496091306684 37.900399291686774
200.0399960007998 35.78304694708031
200.51184503664615 37.43957219625886
200.51184503664615 39.865940909637764
200.51184503664615 40.240452628387764
200.7510896608036 34.04783123245438
200.91042780303863 38.42075839929579
200.91042780303863 37.56277957849501
200.91042780303863 37.71748462610243
200.91042780303863 36.10114780359267
200.91042780303863 37.69382205896376
200.97761069333072 39.349801768188115
200.97761069333072 36.82846998107874
200.97761069333072 37.31574033630335
201.19642143934865 39.54523633488639
201.36533961930985 37.67633798547575
201.36533961930985 38.2408407015402
201.49441679609885 38.32250940306647
201.49441679609885 37.85308801634772
201.938109330557 36.07416838323353
201.938109330557 37.00242155706165
201.938109330557 32.129737078301886
201.938109330557 36.967646776788214
201.938109330557 37.3502609125304
201.938109330557 36.70648115789173
201.938109330557 36.36299055730579
201.938109330557 36.522769152276496
201.938109330557 38.701174913995246
201.938109330557 36.96712034856556
201.938109330557 36.91950529729603
201.938109330557 34.2494480005431
201.938109330557 30.293391405694464
201.938109330557 38.27577513372181
201.938109330557 34.63587492620228
201.938109330557 40.870627581231574
201.938109330557 36.21184080754993
201.938109330557 39.76605909978626
202.2696220394946 37.59260214805228
202.8003944769339 32.38886197136695
202.8003944769339 40.76019413994605
203.02709178826356 33.47175092457498
203.2584561586553 34.413689838946084
204.08331631958552 36.142659038223336
204.08331631958552 36.07647785536201
204.17639432608266 36.569004855833846
204.91461636496308 36.25184331857571
204.91461636496308 37.31915365182766
204.91461636496308 36.20896230661282
204.91461636496308 35.8900612446011
204.91461636496308 35.47421346628079
204.91461636496308 35.96801839792141
204.91461636496308 37.24327932321438
204.91461636496308 37.25355230295071
204.91461636496308 33.739212855929225
204.91461636496308 34.34566007577786
204.91461636496308 29.221363887423365
204.91461636496308 36.258995875948756
204.91461636496308 38.70580373727688
204.91461636496308 36.82804189645657
204.91461636496308 38.028214320772975
204.91461636496308 36.04833684884915
204.91461636496308 34.51603017770657
206.12617495116916 35.77068424255368
207.47047982785406 37.439427445602085
207.499397589487 37.042953590474056
208.38426044209768 41.241449526278174
208.4514331924825 37.576330781116965
208.4514331924825 36.480715394154075
208.4514331924825 37.70727026475954
208.4514331924825 36.34203970445681
208.49940047875438 35.22127851672661
208.5905079336066 35.828729158007974
208.62406380856453 38.978589371825805
208.94018282752603 40.34523464618392
209.53281365934072 35.95557450789996
209.53281365934072 34.08000230331012
209.53281365934072 34.37787484664508
209.57099035887578 39.331818470794545
210.23082552280482 40.71833179120303
210.535032714273 36.58014753417255
210.76289996107 39.71149013745283
210.77476129745705 39.703722907331496
210.77476129745705 39.124762488630324
211.1965908815765 31.006574588778495
211.96226079186832 37.95895361390226
212.0 40.477178955078124
212.45234759823202 40.99912587207751
212.46176126540982 35.11326865888403
212.46176126540982 37.24401359296606
212.46176126540982 38.31369285321997
212.4852936087578 36.69063495673056
212.64994709616084 36.60197199495201
213.47365176995498 39.55407891128459
213.47365176995498 40.86045632217326
213.47365176995498 38.24854073379436
213.51814911149825 35.38617046740935
214.06774628607644 38.795223964806425
215.24404753674375 31.71806409823762
215.6687274502263 37.56517519420205
215.91665058535898 37.472120974113864
216.7694627940015 36.79956121705393
216.7694627940015 37.16799993775705
216.7694627940015 36.554619505628146
216.7694627940015 38.38619680665354
216.7694627940015 36.97214193604807
216.7694627940015 34.82528372071604
216.7694627940015 33.242565825208224
216.88706738761533 37.08230034796043
216.88706738761533 36.599226159728005
216.88706738761533 38.20286766973777
216.88706738761533 38.772993249571755
217.03455946000858 36.83094728255675
217.7705214210592 37.79414918744097
217.7705214210592 30.97530343853961
217.7705214210592 37.06649949872027
219.37410968480305 39.29136307760301
219.631509579113 40.9731007789186
219.631509579113 35.61697971568618
219.631509579113 37.818414804797506
219.631509579113 35.16288578258071
219.631509579113 35.85337650523696
219.631509579113 34.71055423961196
219.631509579113 41.47253620372329
220.14086399394367 35.25230630163328
220.14086399394367 32.917137463132306
220.45407685048602 36.61437194451779
220.49943310584723 38.145551843266446
221.70250336881628 40.40097718444419
221.99099080818573 39.510467829438255
223.86603136697627 35.48492512353252
224.4058822758441 34.72315862671465
224.486079746607 36.33489221997712
224.486079746607 39.51229853101228
224.486079746607 37.54827875562165
224.486079746607 34.20095438428376
224.71315048301022 38.66903324700442
225.03333086456325 38.142285227115636
225.03333086456325 38.59067237311173
225.3530563360524 32.211900310523895
225.3530563360524 32.9373355674819
225.3530563360524 35.05992467881003
225.3530563360524 38.06702764511862
225.3530563360524 38.86972768784323
226.4155471693585 38.723073825700965
226.4950330581225 33.369067857074185
227.37634001804145 36.885073818096615
227.437903613272 35.01389130615223
227.437903613272 35.71374711059559
228.29148034913612 36.9636174118349
228.29148034913612 41.15196808932514
228.94540834006696 38.83574796313756
229.77380181387085 38.964217352995654
229.77380181387085 36.194049048552294
229.77380181387085 38.04109113229253
229.77380181387085 37.531939673552294
229.77380181387085 38.27643125070073
229.978259842099 42.168910071756706
229.978259842099 30.549868628885612
230.21728866442677 35.6224823436569
230.35624584542958 35.83484400324365
230.4235231047386 39.285731508291654
230.4235231047386 38.66810531810611
230.4235231047386 38.66636963085025
230.43003276482864 38.47511723084942
230.43003276482864 36.15723087831036
230.72711154088503 38.625009914768874
230.95454098155335 38.24684081988661
230.95454098155335 39.60561309771864
230.95454098155335 37.76170288043348
230.95454098155335 40.50487457232801
231.76280978621224 38.352101803235854
232.2154172315008 37.51497451471017
232.49516123997074 34.414763047604126
232.49516123997074 37.46898706188635
232.96351645697658 38.22502079287041
233.20377355437455 41.035294056636715
233.20377355437455 31.914925099117184
233.20377355437455 34.5635552413291
233.20377355437455 36.17533922265234
233.20377355437455 35.86950349877539
233.20377355437455 37.486519337398434
233.20377355437455 35.10436296532812
233.20377355437455 31.192005635005856
233.20377355437455 31.344158650142575
233.20377355437455 27.30398798058691
233.20377355437455 36.15062761376562
233.63860982294858 37.0754737726892
234.58260805098064 37.4929133989771
234.58260805098064 38.19726673149663
234.58260805098064 38.23216358208257
234.58260805098064 40.63633838677007
237.52684058859538 40.96857433792385
237.52684058859538 41.25725918289455
237.52684058859538 40.197814755404316
237.8570999570961 37.49132593208089
237.8570999570961 38.31992013984456
238.32121181296472 37.46187952754487
238.6943652456002 37.8849132386657
241.49948240110163 38.68836404392979
241.49948240110163 40.9167003781583
241.49948240110163 39.24949075291416
241.49948240110163 33.03634835789463
241.49948240110163 28.41058160374424
241.49948240110163 32.10345651219151
242.25606287562752 37.90095774395316
242.81680337241903 39.80063667789742
242.81680337241903 37.46290627018258
242.81680337241903 37.79958382145211
242.81680337241903 31.77594032779977
242.81680337241903 36.906296162760704
242.81680337241903 39.621242909586876
242.81680337241903 35.61034813419625
242.81680337241903 39.07351723209664
245.01020386914502 39.233609909204155
246.7974878316228 36.54990390062966
248.14713377349335 40.02838336162179
250.65514157902288 37.32542712374169
250.66312054229277 38.52805676800913
251.02191139420478 39.79611816122639
251.1752376330119 31.552631449416555
251.4358765172544 41.730678864180526
251.4358765172544 40.775165863692244
251.4358765172544 40.6228602606649
251.4358765172544 39.34805709904381
251.4358765172544 39.79984314030357
251.4358765172544 40.55445129460045
251.4358765172544 38.15069992130943
251.4358765172544 38.79063827580162
253.28837320335097 34.7692083027372
256.1757209417005 41.554727944876724
256.78006153126455 40.660014746191585
256.78006153126455 36.93800699472674
256.78006153126455 41.739699957373226
256.78006153126455 35.47008096933612
256.78006153126455 41.108474371435726
256.78006153126455 40.071567175390804
256.78006153126455 40.15661203623065
256.78006153126455 36.42882883310565
256.78006153126455 39.58791696787127
256.8423641068583 36.868450388738076
256.8423641068583 34.47173713190214
256.8423641068583 35.264805064031044
256.8423641068583 36.53358863336698
256.99805446734416 40.659184360041024
257.5635843825753 35.16472760507516
257.5635843825753 41.98212567636422
258.96911012705743 37.76862327600228
259.63435828102564 33.969169102536256
259.63435828102564 38.958060704098756
259.7229292919668 38.49068105584685
259.7229292919668 37.87659871942107
259.7229292919668 39.59781682855193
259.7229292919668 38.860489252868334
259.7229292919668 39.901573542419115
259.7229292919668 36.82744634515349
259.7229292919668 36.04606664544646
259.7229292919668 40.605308893981615
260.63767954768167 39.944555467002274
260.63767954768167 40.269323533408524
260.8045245006305 37.57203012803522
260.8045245006305 38.53180033067194
260.8045245006305 36.87491709092585
260.8045245006305 37.83280283311335
261.6772821625905 39.15019271160269
261.9522857315813 40.20420551256274
261.9522857315813 39.762635230580315
261.9522857315813 38.05169391588305
261.9522857315813 37.539795875111565
262.8802008520231 40.20137726650967
262.8802008520231 38.519030922515526
262.8802008520231 39.42778717861904
262.9980988524442 39.411045724180944
266.08269391300144 41.41834171834611
267.71626771640155 41.56262461110346
267.79096325305676 36.3482644210343
267.79096325305676 34.15049525599524
268.4883610140298 36.874483724101154
270.10368379568615 32.4455518763035
270.10368379568615 38.23081112312967
270.10368379568615 39.102179531332794
271.05718953755866 35.007731241900146
276.4832725500767 39.944882917374
276.4832725500767 39.54235224720799
276.82485437546967 38.59126923682228
276.82485437546967 38.987608653326184
277.2183255125822 37.70486072173931
280.0142853498728 36.26958011716638
282.5154863011938 35.50765321926785
282.5154863011938 38.98152445034695
282.5154863011938 38.58735941128445
282.5154863011938 38.14250086025906
283.12894588861803 40.874240607787414
283.12894588861803 40.11725971179132
285.6151256498857 36.379293990057164
288.527295069288 37.27619262879579
289.1228112757622 38.413229476884524
289.2472990366548 38.591448018964044
290.21371435547286 42.8366901367188
290.21371435547286 37.495377728271535
291.22156513555103 38.15278177122564
291.22156513555103 37.44694833616705
291.5544546049674 38.272238299749596
291.78759397890786 39.800943710136735
292.1301079998431 35.97767615468554
294.1020231144288 39.5695591329245
294.7880594596735 36.09573941512092
294.7880594596735 36.061422398519355
294.7880594596735 39.331022313070136
294.7880594596735 38.30380826277717
296.88381565858384 35.64684252605456
297.59032242329386 39.865997194353675
297.59032242329386 36.14353930861149
297.59032242329386 35.27282702833805
297.8623843320939 36.52993568794024
298.043620968475 39.00979361415672
298.043620968475 38.328053807027814
298.043620968475 38.99665198207664
298.043620968475 38.94966635585594
298.043620968475 39.56516394496727
298.043620968475 35.94770560146141
301.6156494613633 40.51319946348188
305.80222366752014 37.138941675238534
306.4963295049388 42.94041508682931
309.95967479657736 39.435557794088076
310.4995974232495 39.126663516374606
310.58815173795665 38.310620329341646
311.16555079250014 35.634017093036135
314.9380891540431 38.62762882438648
314.9380891540431 40.57059147087085
317.9685519041152 40.832738307492846
318.2404751127675 42.221852832220144
323.8518179661803 41.40352492184288
324.3331620417499 42.64297830726016
324.5643233628736 39.46941137235819
324.5643233628736 40.714879512006625
337.78691508109074 41.870495465613246
348.245602987317 39.95335079906021
349.6212236120685 41.4232056638032
359.97777709186437 37.226902694605336
364.4722211636986 37.83708409999545
377.42548933531236 43.10633027440625
378.0238087739977 40.51747290264372
384.84282505978985 40.97085940992706
397.64054119267064 40.0783711447912
397.7876317835938 44.53172726375

